BubbleDet: A Python package to compute functional determinants for bubble nucleation

We present a Python package, BubbleDet, for computing one-loop functional determinants around spherically symmetric background fields. This gives the next-to-leading order correction to both the vacuum decay rate, at zero temperature, and to the bubble nucleation rate in first-order phase transitions at finite temperature. For predictions of gravitational wave signals from cosmological phase transitions, this is expected to remove one of the leading sources of theoretical uncertainty. BubbleDet is applicable to arbitrary scalar potentials and in any dimension up to seven. It has methods for fluctuations of scalar fields, including Goldstone bosons, and for gauge fields, but is limited to cases where the determinant factorises into a product of separate determinants, one for each field degree of freedom. To our knowledge, BubbleDet is the first package dedicated to calculating functional determinants in spherically symmetric background

==> figs/Timing/Time.txt <==
Alpha	Cosmo	Bubble
0.05 0.06711948333333333 0.18147431333333336
0.1 0.07908665 0.18805677666666668
0.15 0.08586619000000004 0.20399056000000002
0.2 0.09057587666666678 0.19053050000000005
0.25 0.09442703333333347 0.18801171999999988
0.3 0.09806115333333347 0.21379083999999995
0.35 0.10487191999999994 0.20075876999999992
0.4 0.10552867333333324 0.21504518333333333
0.45 0.10661741000000007 0.2080291733333335
0.5 0.1085903566666669 0.22375459000000017
0.55 0.11339728999999996 0.2090625133333333
0.6 0.1142086066666665 0.22371809333333356
0.65 0.11802575999999969 0.20699808333333294
0.7 0.12146979999999985 0.2498188933333328
0.75 0.13040177000000008 0.29117434999999964
0.8 0.1359672866666665 0.30250931666666625
0.82 0.13695068666666657 0.2752864266666673
0.84 0.14570362999999967 0.44462241333333397
0.86 0.15024789666666644 0.42279539666666704
0.87 0.1491837233333331 0.45747150666666736
0.9 0.145081375 0.43499940000000004
0.92 0.14977662499999997 0.5744914
0.93 0.14472707499999996 0.7683818999999998
0.94 0.14981875000000003 0.8459075749999997
0.95 0.14433602499999978 1.1917170499999998

==> figs/Unbounded/Scaleless3.txt <==
R S1H S1A Ratio
0.1 -4.797107602790238 -4.7971303719761815 4.7464179995621365e-06
0.2 -2.7176941128987755 -2.7176888302963462 1.9437848698419406e-06
0.3 -1.5012950983545705 -1.5012935059718533 1.060673819547812e-06
0.4 -0.638247758742196 -0.63824728861651 7.36588614352532e-07
0.5 0.03118451606677297 0.031183365326119095 3.690238823944456e-05
0.6 0.5781511984624856 0.5781480357079825 5.470492517215143e-06
0.7 1.0406101859898458 1.040600075189757 9.716316892329048e-06
0.8 1.4412026333533028 1.4411942530633257 5.8148233378392335e-06
0.9 1.7945549081259262 1.7945433600324758 6.435115309878858e-06
1.0 2.11063999710053 2.110624907005955 7.1495861368556005e-06
1.1 2.396574300486064 2.3965554464189296 7.867152484359379e-06
1.2 2.657612855180339 2.657589577387818 8.758986985314903e-06
1.3 2.897755924352374 2.897717700408428 1.31910516820354e-05
1.4 3.120074650596533 3.1200416168695932 1.058759176833632e-05
1.5 3.3270586607419643 3.3270202313304478 1.1550699678547476e-05
1.6 3.5206800434771504 3.5206357947431615 1.2568392917825862e-05
1.7 3.7025600881943737 3.7025096601924656 1.3619951475129756e-05
1.8 3.874041868884688 3.8739849017123116 1.470505792396445e-05
1.9 4.03626382444585 4.036186565523139 1.9141563814436424e-05
2.0 4.190137639859156 4.190066448685791 1.6990464050426122e-05
2.1 4.336515801485695 4.336436941194087 1.8185504061834427e-05
2.2 4.476083897281157 4.475996988098766 1.941672048088159e-05
2.3 4.609447615727243 4.609352275811267 2.068401594656402e-05
2.4 4.737135222820011 4.737031119067654 2.197658190112454e-05
2.5 4.8596103935597705 4.85949710262842 2.3313303611096047e-05
2.6 4.977282075816708 4.9771592420882635 2.4679485318847273e-05
2.7 5.090512990724863 5.090380226036805 2.608148746519413e-05
2.8 5.199626220443278 5.1994831585494286 2.7514637414368945e-05
2.9 5.304910816997726 5.30475711798324 2.897380804963167e-05
3.0 5.406626495018025 5.4064617730102835 3.0467617206457836e-05
3.1 5.505007404603846 5.504831241479256 3.2001548614717105e-05
3.2 5.6002652913866315 5.600077336422998 3.356292285669393e-05
3.3 5.6925924387280915 5.692392312423259 3.5156801191659044e-05
3.4 5.7821638666792845 5.781951201872301 3.678080280481367e-05
3.5 5.869139390465536 5.868913812492059 3.843606852724545e-05
3.6 5.953493922669959 5.953426443392147 1.1334527847672727e-05
3.7 6.035875830829542 6.035623365956491 4.182912977553768e-05
3.8 6.115894592004756 6.115628107202975 4.3574396138941575e-05
3.9 6.193835423999287 6.1935545664127565 4.534675258272665e-05
4.0 6.269803659152595 6.269507990365627 4.715980702517027e-05
4.1 6.343896662767581 6.3435858281367405 4.8999830578787086e-05
4.2 6.416204848696422 6.415878482873923 5.086845447119416e-05
4.3 6.4868122266590404 6.486469975104505 5.276391563498335e-05
4.4 6.555797043574658 6.555438529778602 5.4689521445011516e-05
4.5 6.623232233700064 6.6228570973347765 5.664267849580056e-05
4.6 6.689185953558214 6.688793817491103 5.8625826690254895e-05
4.7 6.753721889981225 6.753312433153994 6.0630517436352636e-05
4.8 6.816899853528119 6.81647266074749 6.267065121363303e-05
4.9 6.8787758306698965 6.878330522355698 6.474075544216373e-05
5.0 6.939402482614199 6.938938644308256 6.684571369185315e-05
5.1 6.9988292297953345 6.998346526196794 6.897394930835367e-05
5.2 7.057102729194604 7.0566007837681 7.113133389360139e-05
5.3 7.114266920407882 7.113745368680183 7.331605232811987e-05
5.4 7.17036328497441 7.169821767716641 7.552729695561766e-05
5.5 7.225431036100408 7.22486918372123 7.776644322420463e-05
5.6 7.279507252808494 7.278924700229265 8.003278000812048e-05
5.7 7.332627068376936 7.3320234315274675 8.232882165550122e-05
5.8 7.384823726541311 7.384198659663076 8.464924997878456e-05
5.9 7.436128846075691 7.435481959740976 8.699991987312701e-05
6.0 7.486572384846248 7.48590331469012 8.937734405616847e-05
6.1 7.536182777211961 7.535491220543751 9.177326971393745e-05
6.2 7.584987270493253 7.584272783159093 9.42064393763026e-05
6.3 7.633011589870502 7.632273807198416 9.666616931253132e-05
6.4 7.680280305143658 7.679518878102833 9.915035732197047e-05
6.5 7.726816881769408 7.726031437710729 0.00010166203244338967
6.6 7.772643734872061 7.771833854103094 0.00010420716450851597
6.7 7.817782131049647 7.816947486196716 0.00010677375719935502
6.8 7.86225252282311 7.861392743552138 0.0001093672964854155
6.9 7.906074421119179 7.905189141815596 0.00011198711222485081
7.0 7.949266501842731 7.948355354171895 0.00011463348456830746
7.1 7.991846637897 7.990909259147763 0.00011730564305479301
7.2 8.033831955393229 8.032867985071984 0.00012000325699808588
7.3 8.075238872717343 8.07424795146899 0.0001227261355247099
7.4 8.116083133739139 8.115064907636327 0.00012547356236832668
7.5 8.156379879513644 8.15533396863275 0.00012824868790371974
7.6 8.1961436159126 8.19506964888281 0.00013105038465852036
7.7 8.235388275616621 8.234285893584868 0.00013387706547960868
7.8 8.274127258506587 8.272996108092592 0.0001367280244322303
7.9 8.312373482308608 8.311213185424883 0.00013960619922010736
8.0 8.350139345999798 8.348949532045463 0.00014251061762540686
8.1 8.387436787916467 8.386217092041134 0.00014544053199991175
8.2 8.424277299085 8.423027369816577 0.00014839430213685968
8.3 8.460671990751498 8.459391451413612 0.000151374876696582
8.4 8.496631516779676 8.49532002455376 0.00015437820142451912
8.5 8.532166208847302 8.530823397494768 0.00015740700398615785
8.6 8.567286012954272 8.56591151678434 0.0001604611683460401
8.7 8.602000530025942 8.600593983987569 0.0001635405695224844
8.8 8.636319031679825 8.634880071458436 0.00016664507317770485
8.9 8.670250463681626 8.668778737220237 0.0001697732178894205
9.0 8.703803494249124 8.702298639014613 0.000172926176971764
9.1 8.736986436161374 8.735448147574367 0.00017609727183074433
9.2 8.769807497058636 8.768235359170937 0.00017929923448674326
9.3 8.802274432713531 8.800668107483585 0.0001825231005565158
9.4 8.834394867123052 8.832753974833828 0.00018577357570460326
9.5 8.866176118676652 8.86450030282544 0.00018904797720825647
9.6 8.897625302010276 8.895914202427326 0.0001923466823098674
9.7 8.928749301885466 8.927002563533966 0.00019566907694582936
9.8 8.959554792553437 8.957772064035534 0.00019901472209366176
9.9 8.990048244052284 8.988229178427588 0.00020238309333077845
10.0 9.020235988800888 9.018380185988093 0.00020578005966949807


==> figs/Unbounded/Scaleless4.txt <==
R S1H S1A diff
0.1 -15.958506486092526 -15.958732104461296 1.4137612392579384e-05
0.2 -13.186135053306158 -13.186143382221514 6.316414978275095e-07
0.3 -11.564259859621675 -11.56428294978886 1.9966795420647713e-06
0.4 -10.4135499773071 -10.413554659981735 4.4967110527800226e-07
0.5 -9.52097340393093 -9.520980454724896 7.405533495195386e-07
0.6 -8.791683803700058 -8.791694227549076 1.1856473562357468e-06
0.7 -8.175077160956421 -8.175091508240044 1.754999758476492e-06
0.8 -7.640947102551483 -7.640965937741952 2.4650274092296263e-06
0.9 -7.169809648085318 -7.169833795116419 3.367864833536484e-06
1.0 -6.748361762412706 -6.748391732485113 4.441068864250345e-06
1.1 -6.367114511709596 -6.367151013267813 5.732792914888008e-06
1.2 -6.0190619656392155 -6.019105505309295 7.233578152215385e-06
1.3 -5.698883154332485 -5.698934674615149 9.040335712843578e-06
1.4 -5.402442905987025 -5.4025027860002615 1.1083754254033305e-05
1.5 -5.126462637244527 -5.126531300052456 1.339361917629848e-05
1.6 -4.8682988388874335 -4.8683772155021705 1.6099125287047043e-05
1.7 -4.625790069951627 -4.625878728236432 1.916571748066528e-05
1.8 -4.397145615158356 -4.397245072876637 2.261818857769914e-05
1.9 -4.180865160154349 -4.180976187795535 2.6555434950778193e-05
2.0 -3.975679713346743 -3.975803010245332 3.101182283715166e-05
2.1 -3.7805063838157817 -3.780642353567604 3.5964722157298414e-05
2.2 -3.594502814733705 -3.594562291028032 1.6546185463469327e-05
2.3 -3.416591896703995 -3.4167552407446977 4.7806772564465895e-05
2.4 -3.2463387188918897 -3.246516783069514 5.484776131536257e-05
2.5 -3.0830355148159097 -3.083228804988493 6.269082990871447e-05
2.6 -2.9261367054005323 -2.926345952375368 7.150452415434609e-05
2.7 -2.775158825007365 -2.7753846404439795 8.136365436484944e-05
2.8 -2.62967126394331 -2.6299140637604808 9.232233878532702e-05
2.9 -2.4892881047449507 -2.4895487845154003 0.00010470964540683892
3.0 -2.3536635330290867 -2.353942577812674 0.00011854358140151265
3.1 -2.222485132098777 -2.222783286520711 0.00013413562345095402
3.2 -2.09547052432087 -2.09578849326239 0.0001517180490980008
3.3 -1.9723636874172392 -1.972701858595375 0.00017142538628550085
3.4 -1.8529308012463606 -1.8532900059966506 0.00019382004388292338
3.5 -1.7369593355502069 -1.737339858503641 0.00021902620352122758
3.6 -1.6242536994482446 -1.6246563506368563 0.0002478377587074808
3.7 -1.5146347447565187 -1.5150604538843977 0.00028098491171591497
3.8 -1.4079382374541485 -1.4083874655557533 0.0003189662735514284
3.9 -1.3040124401024915 -1.3044855199427108 0.0003626562602550366
4.0 -1.2027165617643583 -1.203214288005551 0.00041366383873128705
4.1 -1.1039209441787712 -1.104443837644065 0.0004734450476081147
4.2 -1.0075048896536405 -1.0080536313278223 0.0005443576186110559
4.3 -0.9133563585524396 -0.9139316416870465 0.0006294596973850762
4.4 -0.8213709572675203 -0.8219735687882511 0.0007331276133601096
4.5 -0.7314516715140513 -0.7320821453800167 0.0008612064505931946
4.6 -0.6435075718173096 -0.6441665185049167 0.0010229446403649152
4.7 -0.5574536807013093 -0.5581416976210615 0.0012326922046582002
4.8 -0.4732102291116753 -0.4739280608297324 0.001514642785236882
4.9 -0.39070274679652783 -0.39145091201878934 0.0019112619214579796
5.0 -0.3098611461135157 -0.31064008274871224 0.002507521335637421
5.1 -0.23061909373462264 -0.23142957356399319 0.0035020581721222394
5.2 -0.15291455388443254 -0.15375723013558684 0.005480563420732891
5.3 -0.0766891176835518 -0.07756445025280911 0.011285228818154525
5.4 -0.0018870669092869718 -0.002795918204198 0.32506362079777984
5.5 0.07154375867798812 0.07060063646858772 0.013358551092099954
5.6 0.14365286207418038 0.14267465847930072 0.006856183188422171
5.7 0.2144861441416115 0.21347296687690498 0.0047461619123452745
5.8 0.2840891923072615 0.2830399377243812 0.0037070902124845817
5.9 0.35250339775728 0.35141767116158185 0.0030895617517166614
6.0 0.4197690966497021 0.41864614442710646 0.0026823422060468644
6.1 0.48592482006378646 0.48476335223194844 0.002395948098160436
6.2 0.5510046165764422 0.5498054357190706 0.00218110040291475
6.3 0.6150451012578859 0.6138068011048342 0.002017410284185193
6.4 0.6780785033554064 0.6768002289773917 0.0018887026382159436
6.5 0.7401355398679161 0.738816975121252 0.0017846974163631573
6.6 0.801246139421746 0.7998868636444055 0.0016993350423926859
6.7 0.861439393537994 0.8600383731025686 0.001629020842839023
6.8 0.9207426042424309 0.9192987162431309 0.001570640721876297
6.9 0.9791801140644623 0.9776939139277417 0.0015201077919672489
7.0 1.0367788930828539 1.0352488637361397 0.0014779338575581081
7.1 1.0935612175942193 1.0919874037039659 0.0014412381360033684
7.2 1.1495512609644276 1.1479323716029253 0.00141026544903668
7.3 1.2047696183730316 1.2031056601322687 0.0013830524582354603
7.4 1.2592382654477507 1.257528268355384 0.0013598080738202547
7.5 1.312976971933983 1.3112203496839454 0.0013396850121041829
7.6 1.3660051023018607 1.3642012566840274 0.0013222723619372187
7.7 1.4183413482410785 1.4164895829534396 0.001307291850165149
7.8 1.4700034859614277 1.4681032022970717 0.0012943801644071978
7.9 1.521009925334356 1.519059305406791 0.0012840972835111391
8.0 1.5713737035573168 1.5693744342342297 0.0012739275468461185
8.1 1.6211148082665474 1.6190645142284597 0.0012663448677119574
8.2 1.6702456754083652 1.6681448845957165 0.0012593575246659867
8.3 1.7187826400963875 1.7166303267250962 0.0012538013209852648
8.4 1.7667396965339037 1.7645350909119584 0.0012493974380560244
8.5 1.814130905866909 1.8118729214999698 0.0012462156369498372
8.6 1.8609681520296437 1.8586570805527343 0.0012434092878618466
8.7 1.907265677954948 1.904900370157038 0.0012416963296169687
8.8 1.9530353175807527 1.9506151534515306 0.0012407184087233725
8.9 1.9982889829482353 1.9958133744672635 0.0012404007872893641
9.0 2.043038426331652 2.040506576859765 0.0012407945657216552
9.1 2.0872944547717562 2.084705921606104 0.0012416778495347993
9.2 2.1310681597604493 2.128422203734865 0.0012431537412742877
9.3 2.1743695701971486 2.1716658681517282 0.0012449898877498332
9.4 2.2172094046096564 2.2144470246187202 0.0012474355720529487
9.5 2.2595969017044855 2.256775461940868 0.0012502084550276855
9.6 2.3015419528913554 2.2986606614100493 0.001253465346006603
9.7 2.3430539140936624 2.3401118095522344 0.0012572495593665297
9.8 2.3841407463751025 2.3811378102209924 0.0012611349671657515
9.9 2.4248117895982038 2.421747296077064 0.001265405984391433
10.0 2.465075599872396 2.4619486394910703 0.0012701160093948744


==> figs/Unbounded/Scaleless6.txt <==
R S1H S1A Ratio
0.1 -46.079320906616786 -46.09090620892259 0.00025135765943263053
0.2 -41.931288320512564 -41.93202312556292 1.7523720430952814e-05
0.3 -39.49907442485629 -39.49923247691393 4.001395665976497e-06
0.4 -37.77307554707183 -37.77314004220325 1.707433677836742e-06
0.5 -36.434262955576 -36.43427873431799 4.3307408675484363e-07
0.6 -35.34031554503969 -35.34034939355426 9.57786642094732e-07
0.7 -34.41544200019334 -34.41544531459071 9.630552052787641e-08
0.8 -33.61422783328485 -33.614256958843576 8.664644517163099e-07
0.9 -32.90749425994166 -32.90755874490527 1.9595790777393844e-06
1.0 -32.27531925378907 -32.275395650958316 2.3670405181460367e-06
1.1 -31.703488053187517 -31.70353457213237 1.4673109948291523e-06
1.2 -31.18137158306975 -31.18146631019459 3.0379304134358894e-06
1.3 -30.70110825210399 -30.701210064153372 3.3162226886318745e-06
1.4 -30.25643343705872 -30.256562231231044 4.256735161728222e-06
1.5 -29.84246961490894 -29.84260500230933 4.536715222435146e-06
1.6 -29.455277337354897 -29.455373875483904 3.2774368920021974e-06
1.7 -29.09144164563917 -29.091626144585298 6.341994951150145e-06
1.8 -28.748479554389007 -28.748675661545604 6.821432712448392e-06
1.9 -28.424027498611704 -28.424272333923952 8.613600002557082e-06
2.0 -28.116269433162884 -28.116512567598647 8.647389507451526e-06
2.1 -27.8235757063064 -27.823771582582054 7.039889436737896e-06
2.2 -27.544355844803466 -27.544651488772697 1.0733262294195771e-05
2.3 -27.277614258852 -27.277940913347695 1.1975042278008491e-05
2.4 -27.022215199681497 -27.022583226834918 1.3619243960928864e-05
2.5 -26.777259708075484 -26.777651259713387 1.4622329423376835e-05
2.6 -26.541892427588575 -26.5423269807937 1.6372083933676607e-05
2.7 -26.31543442899704 -26.31588501289662 1.7122126022267067e-05
2.8 -26.097194465364318 -26.097679147871368 1.8571862436651607e-05
2.9 -25.8866097395966 -25.88713122900375 2.0144735333373126e-05
3.0 -25.683163250202675 -25.683721918949658 2.1751860915873315e-05
3.1 -25.486385099005865 -25.486982982011714 2.345836720928556e-05
3.2 -25.295827289877753 -25.29649079212423 2.6229023303305787e-05
3.3 -25.11118177992137 -25.11186084012371 2.7041413086192423e-05
3.4 -24.9320209187059 -24.932743061225622 2.8963620968233377e-05
3.5 -24.758051660486053 -24.75881783998611 3.094572224771467e-05
3.6 -24.588970533012162 -24.589792578185932 3.3430341925665045e-05
3.7 -24.4245221828281 -24.425398733057246 3.588683397668079e-05
3.8 -24.26448216227638 -24.26538925056428 3.7381979680310834e-05
3.9 -24.1085803397635 -24.109536332144714 3.965204340907191e-05
4.0 -23.95662311922207 -23.957629484238975 4.200603476099056e-05
4.1 -23.808415323773172 -23.809473808696747 4.445646015028242e-05
4.2 -23.66375897444939 -23.664888499222382 4.7729984995661454e-05
4.3 -23.522538742934422 -23.523705514761218 4.9599831372810524e-05
4.4 -23.384535140050716 -23.385768405413025 5.2735721184324874e-05
4.5 -23.249636713229954 -23.250931270300676 5.567764386174367e-05
4.6 -23.117718978148346 -23.119057829988023 5.7911176550628895e-05
4.7 -22.988622302338953 -22.99002059866224 6.082188214172633e-05
4.8 -22.862225948733045 -22.86370014347525 6.447752257743197e-05
4.9 -22.738462700122753 -22.739984420258832 6.691825763624582e-05
5.0 -22.61718210863352 -22.61876817635372 7.012175498819656e-05
5.1 -22.49830080949931 -22.49995241257664 7.340473646548013e-05
5.2 -22.381721796835283 -22.383443897434027 7.693635557760902e-05
5.3 -22.267368588726683 -22.269154727609862 8.020685585183834e-05
5.4 -22.155146542227758 -22.157001929536946 8.373819323971112e-05
5.5 -22.04496354960507 -22.046907097527768 8.815512824990738e-05
5.6 -21.93678248447676 -21.9387960645117 9.17817016494339e-05
5.7 -21.83051548067435 -21.832598601915294 9.541334400571984e-05
5.8 -21.72610474026845 -21.728248145644077 9.864602803039703e-05
5.9 -21.62346135431246 -21.625681545488277 0.00010266456440440599
6.0 -21.522541715051485 -21.52483883558999 0.0001067195232470644
6.1 -21.423270315959684 -21.425663023882727 0.00011167486020741326
6.2 -21.3256448759042 -21.32809989865204 0.00011510742914315169
6.3 -21.229551879595316 -21.232097850573396 0.00011991141883377201
6.4 -21.13498916705876 -21.137607708764563 0.00012388070314683805
6.5 -21.041880680603047 -21.04458258954877 0.0001283897617938935
6.6 -20.950156790865968 -20.95297775676404 0.0001346331739010231
6.7 -20.859876405050926 -20.862750492576797 0.00013776167849459224
6.8 -20.77089048994293 -20.773859977865953 0.00014294348407993456
6.9 -20.683212930416868 -20.686267181339037 0.00014764630541580528
7.0 -20.596797296531246 -20.59993475662644 0.0001523043704875591
7.1 -20.51159033847744 -20.514826946674702 0.00015776921763345408
7.2 -20.42756662443758 -20.43090949482626 0.0001636182857902111
7.3 -20.344723111037126 -20.348149562032248 0.00016839128219869377
7.4 -20.263003763443496 -20.266515649697574 0.0001732851524544195
7.5 -20.182352686101982 -20.18597752770473 0.00017957225989040644
7.6 -20.102797665517855 -20.106506167204607 0.00018444286918435697
7.7 -20.02426682955689 -20.028073677800492 0.00019007560611393348
7.8 -19.9467462743782 -19.95065324878504 0.00019583190375382798
7.9 -19.870211819250315 -19.874219094120463 0.00020163181512541177
8.0 -19.794635193265364 -19.798746400879303 0.0002076498951345664
8.1 -19.719998334456502 -19.72421128088796 0.000213592643653164
8.2 -19.646269402101698 -19.650590725337075 0.00021990805751225196
8.3 -19.573437129388953 -19.577862562143004 0.0002260426918415504
8.4 -19.5014646798384 -19.50600541586271 0.00023278656636779928
8.5 -19.43035312728641 -19.434998669980693 0.00023902974078715504
8.6 -19.36006523686834 -19.364822431401546 0.0002456616656340244
8.7 -19.290588673241228 -19.29545749699509 0.0002523300499416335
8.8 -19.221875127961695 -19.226885322053356 0.00026058272090039237
8.9 -19.153991226915473 -19.159087990529752 0.00026602328966799776
9.0 -19.086834013292265 -19.092048186941003 0.00027310708613783284
9.1 -19.020421065352036 -19.02574916982149 0.0002800470258436474
9.2 -18.954715662099144 -18.96017474662835 0.00028792374554341204
9.3 -18.889744402857062 -18.895309250003056 0.0002945094505925074
9.4 -18.825448240602054 -18.83113751530257 0.00030212060720664566
9.5 -18.761834683809443 -18.767644859319347 0.0003095846896857006
9.6 -18.698865327939366 -18.704817060115577 0.0003181924825611759
9.7 -18.636576719513165 -18.642640337902296 0.0003252553436222894
9.8 -18.574907691750695 -18.58110133689916 0.0003333303573434848
9.9 -18.513864038158726 -18.520187108115053 0.0003414150148383993
10.0 -18.453427118269385 -18.459885092994046 0.00034983829488256633


==> figs/V_4/Phi3.txt <==
Alpha	S1H	S1G	S1V
0.05 -0.019569886546151303 -0.0026760523789704717 0.016313423989620768
0.07 -0.018620901072440552 -0.0023090986710677247 0.016453099267042852
0.1 -0.017168030180757056 -0.0017338596343826047 0.016650472605384336
0.12 -0.016206749202335065 -0.0013469138490725908 0.016797078634491067
0.15 -0.014708203524197652 -0.0007264519332055775 0.017023118685694897
0.17 -0.013699481328321782 -0.00030030116975959266 0.017167707856074195
0.2 -0.012168834669400134 0.00036006049249985155 0.017402397983200493
0.23 -0.010606048600694577 0.0010523702479904933 0.017618583391011276
0.25 -0.009546203754901627 0.00153111594278605 0.01776836871766865
0.28 -0.007928210101162578 0.0022803979084699915 0.018023510755944626
0.3 -0.0068315137389720546 0.0027988055289412278 0.018185205357206625
0.32 -0.005716673911702992 0.003334531195605579 0.018372491331594194
0.35 -0.004019656557698345 0.004168688929440749 0.018597831022057667
0.375 -0.002566613640744632 0.004900522473384518 0.018813340937768437
0.4 -0.0010965179639225936 0.005658641912176786 0.01902975073546304
0.42 0.00010847567008227471 0.006292563522748704 0.019217473702751925
0.45 0.0019552639119609578 0.0072884981204461895 0.01953664079669304
0.5 0.005141380157186681 0.009080339724094487 0.019932081862877482
0.525 0.006795790629099457 0.010050156620871257 0.02018552305693711
0.55 0.008493494692912511 0.011076238289573027 0.020370643304392137
0.57 0.009878972506271115 0.011939843939790449 0.0205372449527707
0.6 0.012024328597370897 0.013325368536661447 0.02077104539541712
0.62 0.013493847656150275 0.01431409334451895 0.020912642961689737
0.65 0.015766636644041803 0.015912902861551212 0.0210807259626417
0.67 0.017333629530818073 0.01707073810028114 0.02116621664744626
0.7 0.019766403285058774 0.018975741147889958 0.02123174688337714
0.72 0.021414890636752094 0.02038528346361888 0.021215145832798002
0.75 0.023995667551559872 0.022765160973520788 0.021013329116825265
0.775 0.026241579924414036 0.025066835303833065 0.020697280400560458
0.8 0.028567193646533012 0.02777412663892024 0.02003153746593371
0.82 0.03049630101911733 0.030346595309247857 0.019237221038624634
0.84 0.03248623636818225 0.033411642368230174 0.018026544282867298
0.85 0.0335041681073032 0.03517790887505512 0.017195043892551335
0.86 0.03453815631889938 0.03716796993999383 0.016217449875340892
0.87 0.03558741773295957 0.039418447011542866 0.014965359530782589
0.88 0.03665552196507348 0.04200013845336853 0.013422532840154986
0.89 0.03773843792260909 0.04498338569839332 0.011487248478341898
0.9 0.03883572989717906 0.04851052482802915 0.009006492584574307
0.91 0.03995863558830332 0.05275652885453581 0.005830097851324018
0.92 0.041100687430402114 0.05799029327976303 0.0016158098361759609
0.93 0.042257275244551994 0.06463468572302923 -0.004054193484024569
0.94 0.043435895293441405 0.07339703473903811 -0.011962635621762065
0.95 0.044656506940542205 0.08558269790283157 -0.023531909617314835


==> figs/V_6/Phi6.txt <==
Alpha	S1H	S1G	S1V
0.05 -0.07196780781260587 -0.01648036290545904 0.016475608946163726
0.07 -0.06542255463719104 -0.01631165724071832 0.01604130666968562
0.1 -0.05747883812221154 -0.0156766272756082 0.015600037067012565
0.12 -0.052851378977595474 -0.015126127226197977 0.015388378199745844
0.15 -0.04649247163790966 -0.014200824725757637 0.015149947010047711
0.17 -0.042515896283394645 -0.013542820794395493 0.015032994985215792
0.2 -0.03682111621144278 -0.012518224997543655 0.0148520158865216
0.23 -0.03135745564060355 -0.011464179121141383 0.014703509893217363
0.25 -0.027809020539621657 -0.01075046078097891 0.014621982917997066
0.28 -0.022592658831854927 -0.0096679277913834 0.014496340040939944
0.3 -0.01917086568234456 -0.008939930845825958 0.01443636020884959
0.32 -0.015784534457415726 -0.00820758553861831 0.014344693789144315
0.35 -0.010758100960297641 -0.007101310272127418 0.01421918005154327
0.375 -0.006605861177308934 -0.006171902310954657 0.014114707110235622
0.4 -0.0024812489369459624 -0.005235524341978675 0.01398299990595358
0.42 0.0008056200635302082 -0.004480018407969917 0.013889168920861747
0.45 0.005725892882728914 -0.0033342629298391087 0.013718585785075421
0.5 0.0139092600076962 -0.0013804671589826075 0.013385675750699716
0.525 0.01799654572416935 -0.00037521514104461233 0.013191001389137268
0.55 0.022079110755383484 0.0006553963027471464 0.012966948485245586
0.57 0.025342559456620013 0.0015022019079405156 0.012735178753533872
0.6 0.03024171304919879 0.002820389833004667 0.012357196917017381
0.62 0.033509308121080224 0.003738259841801599 0.012082694144865767
0.65 0.038413372310858916 0.0051916944067610755 0.011527880961055791
0.67 0.04168443592630871 0.006224694740265528 0.011093842006484514
0.7 0.04659102309529199 0.007902491363739226 0.010305607177743106
0.72 0.04986054753760089 0.009129654676466403 0.009658240563624203
0.75 0.05475851399393535 0.011198065790994938 0.00843326822022522
0.775 0.05882027493691974 0.013203334526936257 0.007108970496887956
0.8 0.06284951003112468 0.015577147644204512 0.0053637213451091315
0.82 0.06603194551976363 0.017851460839741408 0.0035613037250267344
0.84 0.06914729649476359 0.020601607431116928 0.0012276287534621654
0.85 0.07066889394495418 0.022216382617732608 -0.00020325289469704885
0.86 0.07218695355543363 0.024038153860527454 -0.0018603550224629796
0.87 0.07363645534424915 0.02611646794283013 -0.0037992940259636994
0.88 0.07502608825915837 0.02851370463906922 -0.006096584613533279
0.89 0.07634386919292732 0.03132361192238262 -0.008842698402419058
0.9 0.07756472606082083 0.03466516791761645 -0.012172956727275135
0.91 0.0786460342784919 0.038720142298746006 -0.016311890379708434
0.92 0.07953451819528853 0.04375615476715703 -0.021537135168060998
0.93 0.07996552549650643 0.05020755079570561 -0.02834328479185555
0.94 0.08008173810293844 0.05876380260052474 -0.03749953815649981
0.95 0.07980832473415263 0.0707189371412445 -0.05044069273728712


==> figs/V_cos/Cos.txt <==
Alpha	S1H	S1G	S1V
0.05 0.00899969156751242 -0.01061136039028627 0.04179575396153851
0.07 0.0020859005622945554 -0.009674392888252172 0.0432183223602003
0.1 -0.0033321843500764632 -0.008383536197207045 0.0457812982933148
0.12 -0.005260501869038834 -0.007592734762991279 0.047689001090832885
0.15 -0.006797989059831659 -0.006494178947338793 0.050834741023454706
0.17 -0.007255511740440941 -0.005811498040532146 0.05314025909884392
0.2 -0.00741601741240316 -0.004849705672692911 0.056872174120165625
0.23 -0.007170603095767534 -0.003950737139039137 0.06103053737171608
0.25 -0.006862309589181721 -0.0033805684030914114 0.06403161634288528
0.28 -0.0062591781319774765 -0.002562357879563346 0.06898807903153785
0.3 -0.005794962948265615 -0.002037584990232149 0.07257663736776428
0.32 -0.005299535764806792 -0.001526923446336439 0.07644519611914691
0.35 -0.004521411140707446 -0.0007818834010575182 0.08282825345496485
0.375 -0.00385983173382912 -0.00017624615727526081 0.08873718058934141
0.4 -0.0031984315332285016 0.0004206675908836515 0.09526597469485888
0.42 -0.002675831624837637 0.0008943374279858894 0.10098726349815501
0.45 -0.0019113179865472654 0.0016039240793496224 0.11054519626407674
0.5 -0.0007064465507565626 0.002805505315733441 0.12952902790349963
0.525 -0.00014389264499152017 0.003427013945533362 0.1408066089527696
0.55 0.000389024220606369 0.004071743705907751 0.15355784341340842
0.57 0.0007933692193562688 0.004609527474205353 0.16499239656279205
0.6 0.0013616768519204934 0.005465403572132576 0.18460155698225778
0.62 0.0017148142394872343 0.0060775543508742435 0.19962685725909057
0.65 0.0022054426455116443 0.0070789052689251755 0.22577146368422812
0.67 0.0025063730002910607 0.007816120718448878 0.24612661814499678
0.7 0.0029159347286624076 0.009060399838526806 0.2822544362733803
0.72 0.0031659009529080044 0.01000843185118483 0.3110139033952148
0.75 0.0034982235016942833 0.011671336582011142 0.3634461448918636
0.775 0.003739996350799586 0.013355294763585953 0.4185725516355512
0.8 0.003950231743395079 0.015425451062885913 0.48821369093991884
0.82 0.004095589169823932 0.017469848412906084 0.5585227593639644
0.84 0.00422142944682254 0.02000488545317915 0.6471026623657143
0.85 0.00427769140067785 0.02151708118571302 0.7005379381271697
0.86 0.004329332321542081 0.02324109326154765 0.7618275338894015
0.87 0.004375514098087482 0.025223870264122414 0.8327761909259517
0.88 0.004420015836880835 0.027531826182018843 0.9158208600951107
0.89 0.004454428816903826 0.03026128003596866 1.0142649314999996
0.9 0.004492173339254737 0.033521624454557954 1.1327190016110429
0.91 0.004524845514633852 0.03750177867590457 1.2778841471418763
0.92 0.0045567214721964405 0.04247643694432683 1.4597894727034892
0.93 0.004587512640516042 0.04887006399784461 1.694182364487211
0.94 0.004762977465298379 0.057379731530625255 2.0073347802163712
0.95 0.0047787094223548645 0.0692716983719074 2.4465283373239815


==> figs/V_log/Log.txt <==
Alpha	S1H	S1G	S1V
0.05 5.5823337949493395 0.6052167469599982 0.00016714273703242446
0.07 4.281828898870002 0.4705093498898181 0.00014317606259870098
0.1 3.0739911103263244 0.34164074933506045 0.00011079469194186222
0.12 2.5272483728426383 0.28227076684564695 9.024064666567266e-05
0.15 1.9260672482242736 0.2165966760699113 4.8444590126533434e-05
0.17 1.62278701321404 0.18353541150804717 1.4824418597259305e-05
0.2 1.2667649704124735 0.14515247703542603 -5.457836222156409e-05
0.23 0.9958933590426777 0.1166845716856476 -0.00011396704703331178
0.25 0.8503261038679212 0.10189277763769952 -0.00015446380243123718
0.28 0.6722252610873386 0.08464041760145102 -0.00023778189048003528
0.3 0.5751822422890053 0.07585706686936067 -0.00032338014642233596
0.32 0.4923529537332176 0.06889500160489784 -0.00041799417716375457
0.35 0.3902846361857929 0.06135825937006416 -0.0005526605570817579
0.375 0.32209417026729287 0.05734620054200924 -0.0007051197167283411
0.4 0.266583147844789 0.05509317251371829 -0.0008738518588179278
0.42 0.22995516950021305 0.05440461281645798 -0.0010233983871292057
0.45 0.1860275573546845 0.05500975239511093 -0.001279592513298599
0.5 0.13660550075485306 0.05979302163299456 -0.001840416203617127
0.525 0.12081892835512428 0.06373815436512002 -0.0021635738484521287
0.55 0.10980094332953669 0.0686257712195117 -0.00259667550294443
0.57 0.10393225333711541 0.07318462524533012 -0.0029812400713002244
0.6 0.0992083362865134 0.0810869129330952 -0.00367476639943032
0.62 0.09830926543323024 0.08707005384477273 -0.004166684791463071
0.65 0.09956399718156402 0.09717039034456294 -0.005230930678863134
0.67 0.1017049646016131 0.10471661019891965 -0.006048260701371364
0.7 0.1061357891728634 0.11742634216721183 -0.007550928833486054
0.72 0.1093895528247429 0.12698401540785023 -0.008789072360854059
0.75 0.11385613549922455 0.14337732129627373 -0.011142904278711263
0.775 0.11574838373325355 0.15947859768968087 -0.013714355888550975
0.8 0.11507359933066222 0.17863879617497705 -0.0170439556303779
0.82 0.11138199661781431 0.19705293981013036 -0.02052671962136528
0.84 0.10348101657302679 0.21923643637996668 -0.025044799845365593
0.85 0.09738490807781694 0.2322632372257444 -0.027794584185873633
0.86 0.08948709508502495 0.246941797724211 -0.031110538639484715
0.87 0.07953524413999244 0.2636679517919473 -0.034905648005350315
0.88 0.06875199716872638 0.28295674961431583 -0.0393800277276964
0.89 0.04780274270963801 0.3054995561343591 -0.04474513262831675
0.9 0.02562417322210709 0.3323319508571698 -0.051293035934960575
0.91 -0.003322461050551602 0.3648664488925264 -0.059430291008266425
0.92 -0.04140954407741575 0.40523854718501995 -0.06969606023956242
0.93 -0.0925986300297484 0.4569774577086735 -0.08307606716221452
0.94 -0.16330805994068429 0.5254935533533988 -0.10111692972987006
0.95 -0.2651680769886999 0.6210779736165783 -0.1266317813635878


==> figs/code-diagram/diagram-alt.txt <==
@startuml

package "BubbleDet" {
    node "BubbleDeterminant" {
        [findDeterminant]
    }
    [BubbleConfig] -up-> [BubbleWKB]
    [BubbleConfig] -up-> [BubbleGelfandYaglom]
    [BubbleConfig] -up-> [BubbleNegativeEigenvalue]
    [BubbleConfig] -up-> [BubblePhiInfinity]
    [BubbleConfig] -up-> [BubbleRenormalisation]
    [BubbleWKB] -up-> [findDeterminant]
    [BubbleGelfandYaglom] -up-> [findDeterminant]
    [BubbleNegativeEigenvalue] -up-> [findDeterminant]
    [BubblePhiInfinity] -up-> [findDeterminant]
    [BubbleRenormalisation] -up-> [findDeterminant]
}

cloud {
  [First Example]
}

package "CosmoTransitions" {
    node "SingleFieldInstanton" {
        [findProfile]
    }
}

[findProfile] --> [First Example]
[findDeterminant] --> [First Example]

@enduml


==> figs/code-diagram/diagram-restructure.txt <==
@startuml
allowmixing

package BubbleDet {
    node "determinant.py" as determinant {
        storage "findDeterminant()" as findDeterminant #cfcfcf
        rectangle BubbleDeterminant #fefece
        map "//Sub-modules//" as Components #fefefe {
            derivative_expansion.py *-> BubbleDeterminant
            gelfand_yaglom.py *-> BubbleDeterminant
            negative_eigenvalue.py *-> BubbleDeterminant
            phi_infinity.py *-> BubbleDeterminant
            renormalisation.py *-> BubbleDeterminant
            wkb.py *-> BubbleDeterminant
        }
        BubbleDeterminant - findDeterminant
    }
    node "config.py" as config {
        rectangle BubbleConfig #fefece
        rectangle ParticleConfig #fefece
    }
}

cloud "First Example" as FirstExample #a1c9f4 {
}

package CosmoTransitions {
    node "tunneling1D.py" as tunneling1d {
        storage "findProfile()" as findProfile #cfcfcf
        rectangle SingleFieldInstanton #fefece
        findProfile -right- SingleFieldInstanton
    }
}

findProfile ..> FirstExample
findDeterminant ..> FirstExample
BubbleConfig <-- SingleFieldInstanton
ParticleConfig --> BubbleDeterminant
BubbleConfig --> BubbleDeterminant
@enduml


==> figs/code-diagram/diagram.txt <==
@startuml
skinparam componentStyle #ff9f9b

package "BubbleDet" {
    node "BubbleDeterminant" {
        [findDeterminant] #cfcfcf
    }
    [BubbleConfig] -up-> [WKB]
    [BubbleConfig] -up-> [GelfandYaglom]
    [BubbleConfig] -up-> [NegativeEigenvalue]
    [BubbleConfig] -up-> [PhiInfinity]
    [BubbleConfig] -up-> [Renormalisation]
    [findDeterminant] <-down- [WKB]
    [findDeterminant] <-down- [GelfandYaglom]
    [findDeterminant] <-down- [NegativeEigenvalue]
    [findDeterminant] <-down- [PhiInfinity]
    [findDeterminant] <-down- [Renormalisation]
}

cloud {
  [First Example] #a1c9f4
}

package "CosmoTransitions" {
    node "SingleFieldInstanton" {
        [findProfile] #cfcfcf
    }
}

[findProfile] ..> [First Example]
[findDeterminant] ..> [First Example]

@enduml

